Learning Frequency-Specific Quantization Scaling in VVC for Standard-Compliant Task-driven Image Coding

Today, visual data is often analyzed by a neural network without any human being involved, which demands for specialized codecs. For standard-compliant codec adaptations towards certain information sinks, HEVC or VVC provide the possibility of frequency-specific quantization with scaling lists. This is a well-known method for the human visual system, where scaling lists are derived from psycho-visual models. In this work, we employ scaling lists when performing VVC intra coding for neural networks as information sink. To this end, we propose a novel data-driven method to obtain optimal scaling lists for arbitrary neural networks. Experiments with Mask R-CNN as information sink reveal that coding the Cityscapes dataset with the proposed scaling lists result in peak bitrate savings of 8.9 % over VVC with constant quantization. By that, our approach also outperforms scaling lists optimized for the human visual system. The generated scaling lists can be found under https://github.com/FAU-LMS/VCM_scaling_lists.

==> Plots/BDR.txt <==
 
scaling_list_learned_20_epochs_iNF_2_useYUV0	rdoq_1	
BD rate PSNR : 7.33 %
BD rate VMAF : 10.49 %
BD rate mAP : 0.53 %

scaling_list_learned_20_epochs_iNF_4_useYUV0	rdoq_1	
BD rate PSNR : 3.93 %
BD rate VMAF : 6.97 %
BD rate mAP : -6.3 %

scaling_list_learned_20_epochs_iNF_8_useYUV0	rdoq_1	
BD rate PSNR : 2.61 %
BD rate VMAF : 5.04 %
BD rate mAP : -5.61 %

scaling_list_learned_20_epochs_iNF_16_useYUV0	rdoq_1	
BD rate PSNR : 2.08 %
BD rate VMAF : 4.29 %
BD rate mAP : -6.02 %

scaling_list_learned_20_epochs_iNF_32_useYUV0	rdoq_1	
BD rate PSNR : 1.92 %
BD rate VMAF : 3.91 %
BD rate mAP : -6.43 %

scaling_list_learned_20_epochs_iNF_64_useYUV0	rdoq_1	
BD rate PSNR : 2.17 %
BD rate VMAF : 3.91 %
BD rate mAP : -8.73 %


Process finished with exit code 0

